Optimising the relative entropy under semidefinite constraints

Finding the minimal relative entropy of two quantum states under semidefinite constraints is a pivotal problem located at the mathematical core of various applications in quantum information theory. An efficient method for providing provable upper and lower bounds is the central result of this work. Our primordial motivation stems from the essential task of estimating secret key rates for QKD from the measurement statistics of a real device. Further applications include the computation of channel capacities, the estimation of entanglement measures and many more. We build on a recently introduced integral representation of quantum relative entropy by [Frenkel, Quantum 7, 1102 (2023)] and provide reliable bounds as a sequence of semidefinite programs (SDPs). Our approach ensures provable sublinear convergence in the discretization, while also maintaining resource efficiency in terms of SDP matrix dimensions. Additionally, we can provide gap estimates to the optimum at each iteration stage.

==> lower_bounds_device_dependent/2qubits/dim2_fin.txt <==
x                  y                  error
0                  0.688147180561509  1.56202828449636e-12
0.0526315789473684 0.571502699963107  0.000336182953728004
0.105263157894737  0.487064799672653  0.000302018856182501
0.157894736842105  0.417016127905683  7.11454280580004e-05
0.210526315789474  0.356717714805593  0.00026252122539
0.263157894736842  0.303872944637967  0.000156178801690499
0.315789473684211  0.257049744130588  0.00029928089551251
0.368421052631579  0.215458553233909  0.000274695252165003
0.421052631578947  0.178605194224661  0.000217777294906005
0.473684210526316  0.145815344304718  0.00028584453154
0.526315789473684  0.116885003360056  0.000341889282297003
0.578947368421053  0.0915630531207326 0.000153562518613551
0.631578947368421  0.0695189160427638 2.98664613400529e-05
0.684210526315789  0.0508009672414753 0.000184315984710151
0.736842105263158  0.0350961996885526 0.0002275425321718
0.789473684210526  0.0223941898609501 9.62979528556004e-05
0.842105263157895  0.0125566200801839 4.28307520004001e-05
0.894736842105263  0.0056571038196595 0.00018725995405089
0.947368421052632  0.0014699491950174 0.00033552532884107
1                  8.40145414676e-05  0.000377513294477105


==> lower_bounds_device_dependent/2qubits/entropy_list.txt <==
0.000000000000000000e+00 1.386294361129852160e+00
2.500000000000000000e-01 8.956535628034500984e-01
5.000000000000000000e-01 4.992458937585527723e-01
7.500000000000000000e-01 1.772869848222907163e-01
1.000000000000000000e+00 8.881784197001252323e-16


==> lower_bounds_device_dependent/2qubits/value_list.txt <==
x                        y                       error
0.000000000000000000e+00 6.926397362211054176e-01 7.004964805767954772e-06
2.500000000000000000e-01 3.165928120049257277e-01 2.165914751868225352e-04
5.000000000000000000e-01 1.309939697898641064e-01 1.821895121776329063e-04
7.500000000000000000e-01 3.158755349471165097e-02 3.719688491221617710e-06
1.000000000000000000e+00 7.787824779481589133e-05 7.828876513138460780e-05


==> lower_bounds_device_dependent/4qubits/dim4_fin.txt <==
x                  y                 error
0                  1.37879436112206  5.95079541199084e-13
0.0526315789473684 1.17669576195205  0.000397194905324971
0.105263157894737  1.02345412448238  0.000217967697765054
0.157894736842105  0.892508447469307 0.000140425490712526
0.210526315789474  0.776753037160844 0.0001556151043825
0.263157894736842  0.672809771911636 0.000102823757596016
0.315789473684211  0.578707259085418 0.000452827850755511
0.368421052631579  0.4933447448424   6.23751986054966e-05
0.421052631578947  0.415807498926466 0.000316874185392002
0.473684210526316  0.345397097918154 0.000313030864508984
0.526315789473684  0.28191916347498  0.000267802875848017
0.578947368421053  0.224882904650003 0.000121392477373999
0.631578947368421  0.174152439467824 1.64590365669959e-05
0.684210526315789  0.129794068294083 0.000104973116944004
0.736842105263158  0.091619081775554 0.000146527202667751
0.789473684210526  0.059735586985675 0.000139711825881197
0.842105263157895  0.034354692864425 0.000142025589822601
0.894736842105263  0.015733707699134 0.000173597463474449
0.947368421052632  0.004124109347408 0.000192015097007835
1                  8.40145414828e-05 0.00037751329445257


==> lower_bounds_device_dependent/4qubits/entropy_list.txt <==
0.000000000000000000e+00 1.386294361129852160e+00
2.500000000000000000e-01 8.956535628034500984e-01
5.000000000000000000e-01 4.992458937585527723e-01
7.500000000000000000e-01 1.772869848222907163e-01
1.000000000000000000e+00 8.881784197001252323e-16


==> lower_bounds_device_dependent/4qubits/value_list.txt <==
x                        y                       error
0.000000000000000000e+00 1.385551294360173546e+00 6.831513336802430558e-06
2.500000000000000000e-01 6.980045257610858478e-01 3.781969535183726805e-04
5.000000000000000000e-01 3.128459344897089878e-01 9.472583127667633107e-05
7.500000000000000000e-01 8.513521999705142562e-02 2.698040541696311578e-03
1.000000000000000000e+00 3.725332486499421947e-04 3.728043317308138427e-04


==> lower_bounds_device_dependent/6qubits/dim8_fin.txt <==
x                   y                    error
0                   2.075066543872       2.18482498759442e-09
0.0526315789473684  1.80419961795147     0.00224673608437997
0.105263157894737   1.59265638840612     0.0199130483505651
0.157894736842105   1.41524268454036     0.00965795430004501
0.210526315789474   1.24757100885413     0.00914488842745997
0.263157894736842   1.09852284980081     0.019891860197355
0.315789473684211   0.954057987762904    0.02605553507015
0.368421052631579   0.831446908957662    0.0185355460437545
0.421052631578947   0.710477145705621    0.012656872570501
0.473684210526316   0.596820848465252    0.00383984881988003
0.526315789473684   0.49992025414393     0.00984895452191198
0.578947368421053   0.408670396192824    0.02150879659595
0.631578947368421   0.320952310807666    0.0296368665318445
0.684210526315789   0.244020325529371    0.0276345404686045
0.736842105263158   0.182248273633753    0.0247070593336545
0.789473684210526   0.125916836480386    0.0163389571050025
0.842105263157895   0.0761902571409649   0.00932511742137085
0.894736842105263   0.0344009380984511   0.0038766957394598
0.947368421052632   0.0147431806965379   0.00775238736958881
1                   0.00852073427587728  0.013974833788807


==> lower_bounds_device_dependent/6qubits/entropy_list.txt <==
0.000000000000000000e+00 2.079441541677273797e+00
2.500000000000000000e-01 1.452828287050791811e+00
5.000000000000000000e-01 8.838672107422556046e-01
7.500000000000000000e-01 3.662909357615951600e-01
1.000000000000000000e+00 8.881784197001252323e-16


==> lower_bounds_device_dependent/6qubits/value_list.txt <==
x                        y                       error
0.000000000000000000e+00 2.078581151181947639e+00 1.340981212738512340e-05
2.500000000000000000e-01 1.166975632212643887e+00 8.439211883465347341e-02
5.000000000000000000e-01 5.429165705757963423e-01 1.195904600788111338e-04
7.500000000000000000e-01 1.677824236007214864e-01 1.914785114213479744e-02
1.000000000000000000e+00 1.138896700734193246e-04 1.168321840978592263e-04


==> results/inner_list.txt <==
9.000000000000000000e+00 9.307703849146975461e-03
1.000000000000000000e+01 6.418889592794407850e-03
1.000000000000000000e+01 4.064376151340198806e-03
1.100000000000000000e+01 4.330587230482685346e-03
1.200000000000000000e+01 4.522745216476053987e-03
1.300000000000000000e+01 2.765064799279237651e-03
1.500000000000000000e+01 2.673855419422388469e-03
1.600000000000000000e+01 1.457175063511784163e-03
1.800000000000000000e+01 1.805791287993685490e-03
2.000000000000000000e+01 9.926106050993088736e-04
2.300000000000000000e+01 6.772456643509561225e-04
2.600000000000000000e+01 6.828648829844685686e-04
3.000000000000000000e+01 3.314152653620117128e-04
3.400000000000000000e+01 4.641438545152642980e-04
4.000000000000000000e+01 2.961528126388945914e-04
4.700000000000000000e+01 2.510692566198291509e-04
5.500000000000000000e+01 1.321495639595160476e-04
6.600000000000000000e+01 8.532143083456178445e-05
7.900000000000000000e+01 9.059577581310707117e-05
9.600000000000000000e+01 6.125917748028841814e-05


==> results/inner_out.txt <==
5.000000000000000000e+00 7.732491448080995866e-01
6.000000000000000000e+00 7.732491448080995866e-01
7.000000000000000000e+00 6.809770535279930925e-01
8.000000000000000000e+00 6.183669510277010062e-01
9.000000000000000000e+00 5.727852396410018088e-01
1.000000000000000000e+01 5.385936499073267214e-01
1.100000000000000000e+01 5.135922120606295493e-01
1.200000000000000000e+01 4.958427263297604526e-01
1.300000000000000000e+01 4.833400743434932423e-01
1.400000000000000000e+01 4.747694500977370780e-01
1.500000000000000000e+01 4.690744013356411557e-01
1.600000000000000000e+01 4.650434351704380020e-01
1.700000000000000000e+01 4.620997885936333205e-01
1.800000000000000000e+01 4.595587044631219698e-01
1.900000000000000000e+01 4.574518709030783725e-01
2.000000000000000000e+01 4.556081848974375959e-01
2.100000000000000000e+01 4.539076881796724194e-01
2.200000000000000000e+01 4.523832122523767652e-01
2.300000000000000000e+01 4.509931025435331975e-01
2.400000000000000000e+01 4.496605142409570988e-01
2.500000000000000000e+01 4.483737374333998105e-01
2.600000000000000000e+01 4.468826898516677915e-01
2.700000000000000000e+01 4.452679336230200846e-01
2.800000000000000000e+01 4.437211312342217440e-01
2.900000000000000000e+01 4.423692750946308649e-01
3.000000000000000000e+01 4.412284745768388916e-01
3.100000000000000000e+01 4.402466705790679669e-01
3.200000000000000000e+01 4.394480101000155514e-01
3.300000000000000000e+01 4.388010392221985967e-01
3.400000000000000000e+01 4.382813200889330574e-01
3.500000000000000000e+01 4.378195777918563181e-01
3.600000000000000000e+01 4.374010934517347238e-01
3.700000000000000000e+01 4.370157201811259995e-01
3.800000000000000000e+01 4.366950625935324126e-01
3.900000000000000000e+01 4.364057100594678218e-01
4.000000000000000000e+01 4.361390254535457700e-01
4.100000000000000000e+01 4.358108931564004251e-01
4.200000000000000000e+01 4.354229720708726603e-01
4.300000000000000000e+01 4.349750217854779777e-01
4.400000000000000000e+01 4.345971837144393390e-01
4.500000000000000000e+01 4.342520789034427509e-01
4.600000000000000000e+01 4.340029476003230968e-01
4.700000000000000000e+01 4.336828874680787038e-01
4.800000000000000000e+01 4.334061955129850929e-01
4.900000000000000000e+01 4.331834860124299524e-01
5.000000000000000000e+01 4.329950618534628148e-01
5.100000000000000000e+01 4.328420924628595401e-01
5.200000000000000000e+01 4.327017029876696341e-01
5.300000000000000000e+01 4.325595130597168492e-01
5.400000000000000000e+01 4.324351472266361185e-01


==> results/outer_list.txt <==
9.000000000000000000e+00 6.459617245097859506e-03
1.000000000000000000e+01 2.985823093048345367e-03
1.000000000000000000e+01 1.163869741093115362e-03
1.100000000000000000e+01 2.022844558558112293e-03
1.200000000000000000e+01 3.799651568936190937e-03
1.300000000000000000e+01 1.587811729068355771e-03
1.500000000000000000e+01 1.199720259185965698e-03
1.600000000000000000e+01 4.371983266062140494e-04
1.800000000000000000e+01 9.780541612706694643e-04
2.000000000000000000e+01 4.640969400219741026e-04
2.300000000000000000e+01 1.770398730262523479e-04
2.600000000000000000e+01 3.222114984182122832e-04
3.000000000000000000e+01 1.005404208684335110e-04
3.400000000000000000e+01 2.703536777947657122e-04
4.000000000000000000e+01 1.375226484989222620e-04
4.700000000000000000e+01 1.247775887766588987e-04
5.500000000000000000e+01 3.351123655342957974e-05
6.600000000000000000e+01 2.165887339761196628e-05
7.900000000000000000e+01 3.562544483121099503e-05
9.600000000000000000e+01 2.238837103324398115e-05


==> results/outer_out.txt <==
5.000000000000000000e+00 6.893448900106058375e-02
6.000000000000000000e+00 6.893448900106058375e-02
7.000000000000000000e+00 1.763767689523003668e-01
8.000000000000000000e+00 2.440891550197559212e-01
9.000000000000000000e+00 2.888204996589198714e-01
1.000000000000000000e+01 3.206846845699029558e-01
1.100000000000000000e+01 3.447629233038416174e-01
1.200000000000000000e+01 3.634023563353832031e-01
1.300000000000000000e+01 3.777185063652925834e-01
1.400000000000000000e+01 3.885048898956533492e-01
1.500000000000000000e+01 3.960563915352999231e-01
1.600000000000000000e+01 4.006250602900820468e-01
1.700000000000000000e+01 4.031633268546954696e-01
1.800000000000000000e+01 4.044562064620400577e-01
1.900000000000000000e+01 4.053492768722719575e-01
2.000000000000000000e+01 4.065136946118528272e-01
2.100000000000000000e+01 4.078816434367755761e-01
2.200000000000000000e+01 4.093850853102605214e-01
2.300000000000000000e+01 4.110561435024759902e-01
2.400000000000000000e+01 4.126136232273935889e-01
2.500000000000000000e+01 4.140538401417277470e-01
2.600000000000000000e+01 4.152965620934025992e-01
2.700000000000000000e+01 4.163671715445254051e-01
2.800000000000000000e+01 4.172972726808481525e-01
2.900000000000000000e+01 4.180781073500252631e-01
3.000000000000000000e+01 4.187264930909257998e-01
3.100000000000000000e+01 4.193024221553312003e-01
3.200000000000000000e+01 4.198161994501319327e-01
3.300000000000000000e+01 4.202043177695138354e-01
3.400000000000000000e+01 4.205006108312794311e-01
3.500000000000000000e+01 4.207639736507449157e-01
3.600000000000000000e+01 4.210076945154224148e-01
3.700000000000000000e+01 4.212585429946251736e-01
3.800000000000000000e+01 4.215297119962322370e-01
3.900000000000000000e+01 4.217554453091594269e-01
4.000000000000000000e+01 4.219140697775713988e-01
4.100000000000000000e+01 4.220981315992418104e-01
4.200000000000000000e+01 4.223067515364622437e-01
4.300000000000000000e+01 4.224686233446650618e-01
4.400000000000000000e+01 4.226182400884361812e-01
4.500000000000000000e+01 4.227356875898351518e-01
4.600000000000000000e+01 4.228893935707027651e-01
4.700000000000000000e+01 4.230471602730450087e-01
4.800000000000000000e+01 4.231951371781992322e-01
4.900000000000000000e+01 4.233326941839674618e-01
5.000000000000000000e+01 4.234429053838049128e-01
5.100000000000000000e+01 4.235572176984856441e-01
5.200000000000000000e+01 4.236354944767253272e-01
5.300000000000000000e+01 4.236989727910120962e-01
5.400000000000000000e+01 4.237664612534217667e-01


==> results/regression.txt <==
9.000000000000000000e+00 7.284810246913580797e-03
1.000000000000000000e+01 5.900696300000000082e-03
1.000000000000000000e+01 5.900696300000000082e-03
1.100000000000000000e+01 4.876608512396694677e-03
1.200000000000000000e+01 4.097705763888888873e-03
1.300000000000000000e+01 3.491536272189349130e-03
1.500000000000000000e+01 2.622531688888889070e-03
1.600000000000000000e+01 2.304959492187500045e-03
1.800000000000000000e+01 1.821202561728395199e-03
2.000000000000000000e+01 1.475174075000000020e-03
2.300000000000000000e+01 1.115443534971644708e-03
2.600000000000000000e+01 8.728840680473372825e-04
3.000000000000000000e+01 6.556329222222222674e-04
3.400000000000000000e+01 5.104408564013840788e-04
4.000000000000000000e+01 3.687935187500000051e-04
4.700000000000000000e+01 2.671207016749660456e-04
5.500000000000000000e+01 1.950643404958677762e-04
6.600000000000000000e+01 1.354613475665748551e-04
7.900000000000000000e+01 9.454728889601025140e-05
9.600000000000000000e+01 6.402665256076388864e-05


==> results/relative_entropy_entanglement.txt <==
x                   y
0                   0.992786538123174
0.0526315789473684  0.760238509583925
0.105263157894737   0.601643851563391
0.157894736842105   0.475255791207818
0.210526315789474   0.370827606475785
0.263157894736842   0.283470123470896
0.315789473684211   0.210391347639623
0.368421052631579   0.149740953179751
0.421052631578947   0.100325530366464
0.473684210526316   0.0614575784582997
0.526315789473684   0.0322675467621805
0.578947368421053   0.0126042243276445
0.631578947368421   0.00209236808766103
0.684210526315789   9.43532807584367e-05
0.736842105263158   9.43513386490845e-05
0.789473684210526   9.4362909599242e-05
0.842105263157895   9.43563982216309e-05
0.894736842105263   9.4353741335567e-05
0.947368421052632   9.43517934517182e-05
1                   9.44765277303695e-05


==> results/values_amplitude_fin.txt <==
x                   y
0                   2.00004987605547
0.0526315789473684  1.83021128289439
0.105263157894737   1.70834992975271
0.157894736842105   1.60209008916878
0.210526315789474   1.50452983219922
0.263157894736842   1.41270934726409
0.315789473684211   1.32463205951079
0.368421052631579   1.23918717659864
0.421052631578947   1.15525060336283
0.473684210526316   1.07208287148548
0.526315789473684   0.988998329437889
0.578947368421053   0.905090215932618
0.631578947368421   0.819928929492201
0.684210526315789   0.732466328554672
0.736842105263158   0.641602985954709
0.789473684210526   0.546171145115609
0.842105263157895   0.443727247581496
0.894736842105263   0.330903267390352
0.947368421052632   0.199671206374336
1                   0.0144269462521349

